Redesigning graph filter-based GNNs to relax the homophily assumption

Graph neural networks (GNNs) have become a workhorse approach for learning from data defined over irregular domains, typically by implicitly assuming that the data structure is represented by a homophilic graph. However, recent works have revealed that many relevant applications involve heterophilic data where the performance of GNNs can be notably compromised. To address this challenge, we present a simple yet effective architecture designed to mitigate the limitations of the homophily assumption. The proposed architecture reinterprets the role of graph filters in convolutional GNNs, resulting in a more general architecture while incorporating a stronger inductive bias than GNNs based on filter banks. The proposed convolutional layer enhances the expressive capacity of the architecture enabling it to learn from both homophilic and heterophilic data and preventing the issue of oversmoothing. From a theoretical standpoint, we show that the proposed architecture is permutation equivariant. Finally, we show that the proposed GNNs compares favorably relative to several state-of-the-art baselines in both homophilic and heterophilic datasets, showcasing its promising potential.

==> data/20240906-1202-CoraGraphDataset-filter_freq.csv <==
aux, AFGNN-normH-xax,CoraGraphDataset-AFGNN-normH-filterfreqs,AFGNN-xax,CoraGraphDataset-AFGNN-filterfreqs,Kipf-xax,CoraGraphDataset-Kipf-filterfreqs
0,0.0,2.8876480579376222,0.0,168.69302520751953,0.0,15.390924448209224
1,1.9669532775878906e-05,2.3943262338638305,7.008113861083984,48.849001216888425,7.184968140532376,8.946592013403528
2,2.1338462829589844e-05,2.5860033512115477,7.983261585235596,37.439352130889894,8.12085635681444,7.270068091394815
3,2.2649765014648438e-05,1.7386308073997498,8.530131340026855,29.547279834747314,8.785866405021405,6.60505804318783
4,2.3245811462402344e-05,2.203644847869873,8.873617172241211,30.44638833999634,9.170712712999352,4.5860147925618415
5,2.3603439331054688e-05,2.534871983528137,9.144752025604248,26.790565013885498,9.536350208937929,5.8695321664342694
6,2.4318695068359375e-05,2.6804063081741334,9.392442226409912,21.719664001464842,9.856822066488684,3.8386622978524705
7,2.47955322265625e-05,1.8988614916801452,9.620382308959961,20.51116523742676,10.06245102151843,5.328473426690818
8,2.5272369384765625e-05,2.562551808357239,9.843894004821777,19.650403594970705,10.209168283432728,5.181756164776507
9,2.574920654296875e-05,2.741449975967407,10.019449234008789,18.71160717010498,10.35711494488655,5.0985967269201415
10,2.6106834411621094e-05,1.2784263610839843,10.102619171142578,17.764688587188722,10.47157639887537,4.939867144692942
11,2.6524066925048828e-05,1.2784263968467713,10.209153175354004,16.510117626190187,10.619636859130235,3.145412165823408
12,2.7120113372802734e-05,2.4135693073272706,10.292327404022217,15.716490459442138,10.734961838839876,2.8042854725146564
13,2.8014183044433594e-05,2.449988913536072,10.399417877197266,15.98815984725952,10.845691600568854,2.7104286994546776
14,0.004784584045410156,2.8994740724563597,10.49052381515503,15.174565887451172,10.936739058405392,4.462775817905429
15,0.025992274284362793,2.852432465553284,10.576400518417358,13.197791528701782,11.022947230008,4.396657017169676
16,0.04429739713668823,2.8145448684692385,10.640411376953125,14.001219654083252,11.130955755980278,4.252391731938255
17,0.05566924810409546,2.788910961151123,10.714598178863525,12.51727933883667,11.211241375146116,5.844856183197748
18,0.06829923391342163,2.7778745889663696,10.802204370498657,11.830760526657105,11.294978966131152,4.148734768566657
19,0.07821542024612427,2.7573715686798095,10.88485860824585,11.556999969482423,11.377622909955559,4.095945482078077
20,0.08481365442276001,2.6552887916564942,10.924670934677124,11.716362714767456,11.43269185430582,4.020004457899924
21,0.09387749433517456,2.649086618423462,10.973926067352295,11.27846326828003,11.482854105748967,3.9674870787498255
22,0.10255378484725952,2.665170454978943,11.022951602935791,10.694348239898682,11.578039751295737,3.9289862033936713
23,0.11203032732009888,2.593861532211304,11.081007480621338,10.724808073043823,11.652366886594706,3.93543233197006
24,0.120383620262146,2.6128221988677978,11.129530668258667,9.721465063095092,11.721325366628097,3.720927496018823
25,0.12895357608795166,2.625383973121643,11.180293798446655,9.639158821105957,11.756979855667003,3.6930948004895456
26,0.13561499118804932,2.676946759223938,11.225205898284912,9.067664957046508,11.804922451441353,3.7874743601042895
27,0.14573156833648682,2.5875086307525637,11.272979974746704,9.176113653182984,11.84392077360796,5.308396175082608
28,0.1527581810951233,2.570738506317139,11.3217933177948,9.170424222946167,11.901840919291883,1.922376143007241
29,0.1593835949897766,2.5859323024749754,11.367506980895996,9.349018859863282,11.962607044481548,1.9118888164900234
30,0.16371607780456543,2.529893159866333,11.399075746536255,9.181030654907227,12.019449470855802,5.072167584933682
31,0.16800647974014282,2.474523973464966,11.435884952545166,7.936531400680542,12.062933739689843,1.8226497364911758
32,0.17531722784042358,2.52720422744751,11.472314596176147,8.162046861648559,12.097982818309857,1.7750847726641503
33,0.1791437268257141,2.555182385444641,11.502410411834717,7.833678436279297,12.135602904024257,3.2988653268467365
34,0.1843259334564209,2.4597671270370483,11.545643329620361,8.113177680969239,12.17707560332094,1.7152549870659684
35,0.1880420446395874,2.4030964374542236,11.585767984390259,7.586953926086426,12.224744567753579,3.3138778632151626
36,0.19227123260498047,2.4506534337997437,11.615847826004028,7.764039134979248,12.261466606812565,4.778587131977913
37,0.19764912128448486,2.5347008228302004,11.658921241760254,7.35326509475708,12.298173071406058,3.172639610464262
38,0.20219576358795166,2.3428377151489257,11.68941855430603,6.935348224639893,12.350192135361455,3.3027756377319877
39,0.20732909440994263,2.3310616970062257,11.718440055847168,6.722638440132141,12.382003422770504,3.1191582454846456
40,0.2128826379776001,2.3449357748031616,11.740374088287354,6.761097764968872,12.401242379550938,3.0089210254387524
41,0.21728187799453735,2.347380590438843,11.76258635520935,6.69343512058258,12.433033651852153,3.0376055416409424
42,0.2219112515449524,2.3515942335128783,11.790734052658081,6.881652069091797,12.470278941904153,1.44805032902098
43,0.22773057222366333,2.3042370796203615,11.818831205368042,6.540349912643433,12.501427365965748,4.735918225685153
44,0.2324339747428894,2.3192174196243287,11.84592080116272,6.6179378747940065,12.533170245949929,2.9706821604068128
45,0.2362174391746521,2.1965662240982056,11.880343675613403,6.4566077709198,12.562812378003168,2.867031312535589
46,0.24033290147781372,2.3099742412567137,11.901851892471313,6.581527280807495,12.597521188885583,2.892123514239166
47,0.24601846933364868,2.2828498601913454,11.929205894470215,5.93530797958374,12.63311937086176,1.3925083486009824
48,0.251281201839447,2.216950607299805,11.953359365463257,5.861849403381347,12.664176883306762,1.3538062303380638
49,0.25629955530166626,2.0344594597816466,11.980944871902466,5.960689353942871,12.692726585138569,1.3005836981515912
50,0.2617899179458618,2.2110893964767455,12.011333465576172,5.872301959991455,12.725653931815218,1.2741857255463658
51,0.2669175863265991,2.2021726250648497,12.040226697921753,5.415937280654907,12.756181341110148,2.5177656026195536
52,0.2720656394958496,2.061263996362686,12.06718635559082,5.48538224697113,12.778921473042036,1.2630967653089331
53,0.27571892738342285,2.199827802181244,12.088163375854492,5.361182594299317,12.81631746500696,1.222361244508115
54,0.28108054399490356,2.1318619728088377,12.103132486343384,5.6393675088882445,12.847211202033733,2.5746069832022758
55,0.28517818450927734,2.024025583267212,12.124331951141357,5.36160192489624,12.873158845589654,2.4707378647439513
56,0.2889583706855774,2.0775524854660032,12.152414798736572,5.077187943458557,12.895084762747448,1.1202624677851392
57,0.2929144501686096,1.7654411673545838,12.16854977607727,4.581657266616821,12.915854389450988,2.4170168855324308
58,0.29291832447052,1.6268718123435975,12.187285423278809,4.815442657470703,12.944003484880165,1.096895367675502
59,0.29637300968170166,2.139281666278839,12.209119081497192,4.396913313865662,12.96635420116171,2.452606464552353
60,0.30077797174453735,1.9905144810676574,12.22420859336853,4.388254284858704,12.978132164865688,2.3658892650845087
61,0.30581891536712646,1.9328083872795105,12.244518518447876,4.9671693563461305,13.002013842745274,2.44543480518394
62,0.3106963634490967,1.7928215384483337,12.26356840133667,4.528064775466919,13.026710398769533,2.479967138885013
63,0.3147873282432556,2.0183157205581663,12.287925004959106,4.477797746658325,13.050563449486537,2.506941916150187
64,0.31786686182022095,1.9193467617034912,12.307006359100342,4.474703001976013,13.072164867258664,2.2515903786738676
65,0.32315945625305176,1.9406477212905884,12.330459117889404,4.968109035491944,13.088798453254388,0.9307746747037774
66,0.3274202346801758,1.9604691863059998,12.350197076797485,4.606414389610291,13.111747903425396,2.2106468647719995
67,0.33189302682876587,1.8649580121040343,12.371860265731812,4.63622465133667,13.131475650766486,2.2086928456786934
68,0.3342896103858948,1.7282994747161866,12.390932559967041,3.7852696657180784,13.153463207895058,2.171643348452669
69,0.3394068479537964,1.7348808109760285,12.401251077651978,4.441964888572693,13.180277583437231,2.1368494789563437
70,0.34302979707717896,1.7398625910282135,12.420257210731506,4.450953364372253,13.206281480703975,3.622446448347541
71,0.3480379581451416,1.7900032997131348,12.439595580101013,3.9656529664993285,13.226348604982002,2.277817140556302
72,0.3518340587615967,1.6693666458129883,12.457279443740845,4.4558099746704105,13.244786351518844,0.8864237149329354
73,0.35712623596191406,1.7655948519706726,12.472724080085754,3.8794223785400392,13.269648781017114,2.1500526276853464
74,0.3606775999069214,1.8710012912750245,12.48858106136322,3.558477759361267,13.288463327457942,2.140632263644393
75,0.365011990070343,1.5798535346984863,12.504505038261414,3.74256489276886,13.30468045380891,2.112916833743969
76,0.3686313033103943,1.7010527014732362,12.517815351486206,3.343347668647766,13.321785218536885,2.045755052535513
77,0.3732122778892517,1.7014041781425475,12.536142468452454,3.685353708267212,13.340717530444811,2.100062571622593
78,0.37739098072052,1.5652252852916717,12.553857803344727,3.5559099674224854,13.358096266864035,3.516918782820608
79,0.38123244047164917,1.6237605810165405,12.570058703422546,3.083931636810303,13.370928780482242,2.061470446804172
80,0.38493072986602783,1.9395565032958983,12.58495557308197,4.0699875831604,13.387220764957977,2.040832559445586
81,0.3892383575439453,1.6910250902175903,12.601002812385559,3.0104310512542725,13.39092444820922,9.166366274485381e-16
82,0.39251279830932617,1.5714712500572205,12.617599964141846,3.0971484661102293,13.390924448209223,2.000000000000011
83,0.3961114287376404,1.5275842726230622,12.63701856136322,3.005920338630676,13.390924448209228,0.38503299682597725
84,0.3991803526878357,1.5869430124759674,12.656970143318176,3.620910143852234,13.390924448209228,2.000000000000015
85,0.40318763256073,1.5965116143226623,12.672231674194336,3.8683861970901487,13.39092444820923,1.0789244509828199e-15
86,0.4073144197463989,1.6212315440177918,12.687797784805298,3.1748666763305664,13.390924448209233,0.9999999999999993
87,0.4106820821762085,1.5279691100120545,12.703768849372864,2.7751235246658323,13.390924448209239,1.0000000000000058
88,0.41372692584991455,1.6093146920204162,12.71452271938324,2.7950939655303957,13.399064788156782,3.4769193553727016
89,0.4170970320701599,1.55016131401062,12.727652549743652,3.2257965803146362,13.417699397151,3.484197879511009
90,0.42221128940582275,1.5033675730228424,12.745258927345276,2.727746844291687,13.4353975992714,3.455940379857546
91,0.42601579427719116,1.461745274066925,12.760055184364319,3.5389642000198362,13.450351788013103,3.3981538704167478
92,0.43105828762054443,1.439743983745575,12.77289617061615,3.0345880508422853,13.468905415637511,1.9499514344424427
93,0.4346206784248352,1.5085893511772155,12.781805872917175,2.903641736507416,13.48404448873191,1.9406045248319461
94,0.43752557039260864,1.492237627506256,12.794162154197693,2.905332565307617,13.502407895977445,3.379598506548175
95,0.4426236152648926,1.5099714994430542,12.811145186424255,2.875462758541107,13.52068201548673,1.887012853329384
96,0.44686585664749146,1.4796923100948334,12.826029419898987,2.4764652967453005,13.536985839098117,1.9008487370181633
97,0.4500253200531006,1.2982610642910004,12.835653901100159,3.1637171506881714,13.554199995469517,1.831796912597381
98,0.4534735083580017,1.433195209503174,12.852736949920654,2.7334033608436585,13.580047866467968,1.8878465661244506
99,0.4563523530960083,1.3307956755161285,12.86412227153778,2.7318815112113954,13.598341104975841,0.6757494321478188
100,0.4595780372619629,1.5058725833892823,12.876667022705078,2.245265340805054,13.615914173397062,0.6871722734538277
101,0.46401524543762207,1.4793795585632323,12.889460325241089,2.94976259469986,13.638018151902823,1.7965530817856403
102,0.46758878231048584,1.3922982335090637,12.903030276298523,2.5234730005264283,13.654676660423224,0.6049935865949438
103,0.47063130140304565,1.490311336517334,12.91532838344574,2.919887328147888,13.67048621142385,1.6632286356694947
104,0.47601503133773804,1.4927704572677611,12.927196145057678,2.3920337080955507,13.689435237742606,0.5888337053761364
105,0.4799460172653198,1.393433964252472,12.941499471664429,2.5295933842658997,13.706931725679121,1.7048415135740282
106,0.4841749668121338,1.2755374252796172,12.958319544792175,2.395731711387634,13.725694020992659,1.6202045751440042
107,0.48795008659362793,1.2755112767219543,12.968589544296265,2.139644753932953,13.74323167722162,1.7192297645647625
108,0.4925081729888916,1.2626276314258575,12.976720452308655,2.4247642755508423,13.75934744797038,1.742333784345076
109,0.4966527819633484,1.2273267269134522,12.98391330242157,2.0305740237236023,13.772890459459337,0.047863889147627674
110,0.5000224113464355,1.044522261619568,12.992440342903137,2.2848488211631777,13.781782826583296,0.5289382739222475
111,0.5000240802764893,0.8669038057327271,13.00323474407196,2.1852660536766053,13.798053818125357,1.6512983559323318
112,0.5000253915786743,0.8990553081035614,13.013491034507751,2.844964051246643,13.810744216932523,1.671912666157732
113,0.500026285648346,1.0125078558921814,13.027059435844421,2.3511842608451845,13.827477168589931,1.5047709358442183
114,0.5005418956279755,1.233510583639145,13.038487315177917,1.9682896733283997,13.849168483453216,1.596554695361599
115,0.5043335556983948,1.28804891705513,13.050572991371155,2.5802977800369264,13.862841389026903,1.5787364053528818
116,0.5091592371463776,1.2858599424362183,13.063299894332886,2.5612862348556518,13.880136142718026,1.5990140025008797
117,0.5124475359916687,1.18427272439003,13.07723093032837,2.504149842262268,13.895234907888375,1.6176447345138159
118,0.5161756277084351,1.2366823732852936,13.088154911994934,2.125408709049225,13.915837412922162,2.8864181096194916
119,0.5198667347431183,1.1487977504730225,13.099928617477417,2.5013193130493163,13.928321954307105,1.5151557770350634
120,0.523245632648468,1.364067053794861,13.113117575645447,2.453741216659546,13.943203493143836,1.5190003560715575
121,0.5264040231704712,1.3003032445907592,13.128138065338135,1.935750138759613,13.95571472542602,1.4956895403208552
122,0.5301871597766876,1.2923051118850708,13.14104974269867,1.8780705451965332,13.975417465545338,0.4595640596961249
123,0.533829391002655,1.2810959219932556,13.155067086219788,2.394234335422516,13.99540534229845,0.4566838515859695
124,0.5371221005916595,1.1084239780902863,13.168259501457214,1.8936073541641236,14.013852382396308,1.4824833970790148
125,0.5409091711044312,1.3012304663658143,13.186466932296753,2.3003920674324037,14.030016534268219,1.479483244308956
126,0.5451792478561401,1.1267373502254485,13.199951887130737,1.9887589693069458,14.047640826921043,1.4618816759924536
127,0.5491824746131897,1.2582736611366272,13.21461832523346,2.368288576602936,14.06382735325182,1.415961679256823
128,0.5525153279304504,1.3392507910728455,13.226358294487,2.259500539302826,14.075831909214576,1.4196921496824124
129,0.5567514896392822,1.0197407901287079,13.238915085792542,2.045740473270416,14.090340750057639,2.881000481663059
130,0.5607199966907501,0.9686734676361084,13.250301241874695,2.127480518817902,14.102875803499916,1.3855937548955908
131,0.5645271837711334,1.1025058209896088,13.265989303588867,2.052352726459503,14.116738722662873,2.643514898676096
132,0.5676236748695374,1.0522055506706238,13.278854370117188,2.1190608978271483,14.13275295696855,0.4010110550791611
133,0.5709064304828644,0.9839005768299103,13.288676857948303,1.7037891328334809,14.145970538140332,0.40217260985137704
134,0.574138730764389,0.9697019696235657,13.29980981349945,2.0008183240890505,14.163261055927254,0.392286531418014
135,0.5779012441635132,0.9742787301540374,13.311452269554138,1.8733390808105468,14.172113456692264,0.4000169865640892
136,0.581425279378891,0.9446390748023987,13.323137640953064,1.7463247358798981,14.187271980917123,1.1677885621477775
137,0.5849964618682861,1.030095773935318,13.339082479476929,1.8069861292839051,14.202147892166831,2.5147453440794942
138,0.5890547633171082,1.3118477582931518,13.352192163467407,1.572696602344513,14.217164792832577,2.5216839814916368
139,0.5935676991939545,0.9932689249515534,13.365301132202148,1.7863234043121339,14.227302411583873,0.27483976309703523
140,0.597515344619751,1.1862831652164458,13.374272346496582,1.7770437955856324,14.242824885504287,0.35851314660353395
141,0.600557804107666,0.9836326956748962,13.385621070861816,1.6974328279495239,14.257381606184103,1.2581714912406634
142,0.6041606962680817,1.0296351194381714,13.39092755317688,0.7879517912864685,14.27147760757855,1.2575104888897533
143,0.6069281995296478,0.955746591091156,13.390929937362671,1.5216943848878146,14.284480510953724,1.2244091808616309
144,0.6114429235458374,0.9538437604904175,13.390931487083435,1.2030767560005189,14.299653139849818,1.1981536098118242
145,0.6154191493988037,0.9544078826904296,13.390932202339172,0.8006607353687286,14.315489927451356,0.8029514069839407
146,0.6194172203540802,0.9561523973941803,13.39093267917633,0.9028162717819214,14.326778449211456,0.774400844270522
147,0.623163253068924,1.2128527522087098,13.3909330368042,1.163711392879486,14.33906273977295,0.7982352281820972
148,0.6263374388217926,1.1403277158737182,13.390933275222778,0.7352277927100659,14.358406573619721,1.1603364380693082
149,0.6294967234134674,0.9728775024414062,13.390933752059937,1.1094988476485015,14.37741355343201,0.8129576855389107
150,0.6323310136795044,1.0843593180179596,13.390933990478516,0.8820623718202114,14.390924448209224,1.0000000000000144
151,0.6351293921470642,1.0184632182121276,13.390934348106384,0.740825192630291,14.390924448209228,1.0000000000000084
152,0.6395444273948669,1.0941873133182525,13.390934467315674,0.9743619315326214,14.390924448209228,1.0000000000000107
153,0.6427515149116516,1.0209323525428773,13.390934824943542,0.5541400894522667,14.390924448209228,7.314025804955656e-16
154,0.6464987099170685,0.9467857182025909,13.390935063362122,0.7420196484774351,14.39092444820923,1.0000000000000049
155,0.6493800282478333,0.9697840929031372,13.3909353017807,0.6933215718716383,14.39092444820923,2.0000000000000084
156,0.6527902781963348,0.9736926913261413,13.39093565940857,0.5558892279863358,14.39092444820923,1.0000000000000029
157,0.6555789113044739,0.9723901927471161,13.390935897827148,0.7350406982004642,14.39092444820923,1.000000000000012
158,0.6594293415546417,0.9981234669685364,13.390936374664307,0.699423824250698,14.39092444820923,1.0000000000000018
159,0.6631843745708466,1.1407953917980194,13.390936970710754,0.735088250041008,14.39092444820923,1.000000000000009
160,0.6666829288005829,0.9281035125255584,13.390937328338623,0.8401099957525731,14.39092444820923,1.000000000000003
161,0.6666922271251678,0.8689984619617462,13.390937685966492,1.1526027023792267,14.390924448209233,0.9999999999999961
162,0.6673987209796906,0.9381122946739197,13.390938341617584,0.986836564540863,14.390924448209233,0.9999999999999998
163,0.6704462468624115,0.9572946190834045,13.390940248966217,0.5879903316497803,14.390924448209233,1.0000000000000004
164,0.6755241453647614,0.9771910846233368,13.40261995792389,1.2456499218940735,14.390924448209233,0.9999999999999998
165,0.6784360408782959,1.1121396601200104,13.411567986011505,1.6829020261764527,14.390924448209233,8.4450350259306535e-16
166,0.6832127869129181,1.1363002896308898,13.423425674438477,1.5966960668563843,14.390924448209233,0.9999999999999984
167,0.6867605745792389,0.8767735481262207,13.434674739837646,1.538726145029068,14.390924448209233,0.9999999999999986
168,0.6906865537166595,0.9066999316215515,13.445280134677887,1.5641328334808349,14.390924448209233,0.9999999999999994
169,0.6949926614761353,0.9217166841030121,13.453274846076965,1.1475422084331512,14.390924448209233,0.9999999999999979
170,0.6987145841121674,0.9976897656917572,13.464864730834961,1.251950639486313,14.390924448209233,1.0000000000000013
171,0.7019963264465332,0.8973451912403106,13.474312484264374,1.118196052312851,14.390924448209233,2.6180339887498967
172,0.7074443995952606,1.0844781756401063,13.4830961227417,1.2122239172458649,14.390924448209233,0.9999999999999997
173,0.7123434245586395,0.8690955579280853,13.495923578739166,1.6950818657875062,14.390924448209237,0.9999999999999979
174,0.7152849435806274,1.0930327475070953,13.503921926021576,1.7312574803829193,14.390924448209237,0.9999999999999977
175,0.7186099290847778,0.9390926778316497,13.518063485622406,1.2401923775672912,14.390924448209237,6.217368477214048e-17
176,0.722357988357544,0.9300855875015259,13.531397879123688,1.3855019688606263,14.390924448209237,1.0000000000000022
177,0.7258756458759308,1.0622300684452057,13.542590320110321,1.2901287317276,14.390924448209237,0.9999999999999997
178,0.7295118272304535,1.057648628950119,13.554402530193329,1.3488698780536652,14.390924448209237,1.0000000000000013
179,0.7346296310424805,0.9399611949920654,13.567830562591553,1.738777083158493,14.390924448209237,1.000000000000011
180,0.7388582825660706,1.1172066688537599,13.57887864112854,1.2401406347751618,14.40204081853938,2.2905569619115296
181,0.7426397800445557,1.0918475687503815,13.593719899654388,1.494060742855072,14.428227180872847,2.2427167727170128
182,0.7461509704589844,1.0928511321544647,13.60532659292221,1.1914342224597931,14.452996712981951,1.329830138089038
183,0.7500254511833191,0.8647221028804779,13.615925431251526,1.421287512779236,14.473193346990126,1.3100655946539477
184,0.751145988702774,0.8965779483318329,13.626047551631927,1.281048333644867,14.488567407672983,0.8576512620276461
185,0.7550342381000519,0.8631269574165344,13.641671895980835,1.4466116368770598,14.507402874953675,0.8327679024369466
186,0.7590782642364502,1.0472545683383943,13.65040111541748,1.558940404653549,14.523098680184821,0.28637841215529586
187,0.762304961681366,0.8824875771999359,13.66290146112442,1.2800168335437774,14.543058892876505,1.3419858521783852
188,0.7660607397556305,0.9649876236915589,13.676699161529541,1.3320696473121643,14.561038262103745,0.7772159082240718
189,0.7699923813343048,0.9638759016990661,13.692638099193573,1.0269357979297637,14.576396912668352,0.24226761775093159
190,0.7739279717206955,0.8931531250476837,13.704875767230988,0.9940900444984436,14.588407470871982,2.0236336980471648
191,0.7782199084758759,0.9013574421405792,13.714747607707977,1.2706413865089417,14.604596534215327,0.23319974616806444
192,0.7824499160051346,1.0355167448520661,13.730111122131348,1.2384530186653138,14.62077080123259,0.7267841150941401
193,0.787938266992569,0.8791162848472596,13.743241131305695,1.2281548440456391,14.638511528850183,0.6997728512086605
194,0.7904070466756821,0.8685286104679107,13.754611253738403,1.2502900063991547,14.657462677960647,0.6674205247418964
195,0.7944619357585907,0.8850769400596619,13.770560085773468,1.2334099471569062,14.670979368539111,1.8370146006471586
196,0.799497202038765,0.8672818243503571,13.77290403842926,0.9941941261291504,14.686755500666035,1.1480995627049382
197,0.8026086688041687,0.8697149634361268,13.781596302986145,1.122689962387085,14.702488859887918,0.6853935958538457
198,0.8064014166593552,1.0301050543785095,13.791921377182007,1.1455183386802674,14.71241264290444,0.7092177462086717
199,0.8101973235607147,0.9640466928482055,13.803698062896729,1.0134438455104828,14.724944649845188,0.7520785623383707
200,0.8131752610206604,0.9370023787021637,13.817164957523346,1.056063324213028,14.738060604991265,0.5997390590338888
201,0.8159851431846619,0.8655336201190948,13.826204180717468,0.9999091446399688,14.753573723138084,1.7253307958416193
202,0.8203780949115753,0.8658577799797058,13.838467955589294,1.1730004370212554,14.769060661129695,0.13709355410159757
203,0.8237525671720505,0.9011515736579895,13.8491770029068,1.1261162459850311,14.777374133146555,1.6817203361972168
204,0.8271831423044205,0.8636132597923278,13.860068380832672,0.7347068637609482,14.789508230058425,0.5422058718714883
205,0.8302377760410309,0.9916542351245881,13.872639656066895,0.8151295036077499,14.802004941144924,0.6218637870795358
206,0.8333594352006912,0.8664223313331604,13.883994698524475,0.7908493667840958,14.814523179074069,0.6491267101886082
207,0.8364754170179367,0.9772800445556641,13.895125180482864,0.7100415617227555,14.826027567930911,0.5615528128088314
208,0.8402952998876572,0.8787868022918701,13.909380346536636,0.80916608273983,14.835418851158284,0.47879428137100516
209,0.8443913459777832,0.8389230906963349,13.922423273324966,0.8523064941167832,14.848577051148197,0.5889195070643131
210,0.8474830836057663,0.8659128427505494,13.93197226524353,0.6757123529911041,14.8584764027347,1.5417559647560268
211,0.8517043143510818,0.9408292472362518,13.943106800317764,0.6802477806806564,14.872676650453448,1.3899402878837743
212,0.8572021871805191,0.869117820262909,13.957956165075302,0.7178692102432251,14.882330381660953,0.5824594548178218
213,0.8604608774185181,0.889925503730774,13.969691187143326,0.7487659126520156,14.893741771866413,1.397885263669672
214,0.8647842407226562,0.9268750607967376,13.98336124420166,0.7976729094982147,14.907868971996553,0.5585181716289752
215,0.868826687335968,0.8695542514324188,13.995418190956116,0.7606536656618118,14.918090539213972,1.6180339887499031
216,0.872748926281929,0.9326087892055511,14.012800395488739,0.774563518166542,14.927638560523175,0.5300176216438899
217,0.8780600056052208,0.8865257203578949,14.026804953813553,0.7002107530832291,14.939408257164136,0.519984539525639
218,0.8821095526218414,0.8642757296562195,14.040064930915833,0.7527865141630172,14.950587740325897,0.34882798721250424
219,0.8861283957958221,0.8833946645259857,14.05274161696434,0.6915820240974426,14.961236647874193,1.2633869028853435
220,0.8908988833427429,0.9083348155021668,14.065652966499329,0.6230262905359268,14.97269175195608,0.21113364615611277
221,0.8952553942799568,0.9117802739143371,14.077617079019547,0.6906434416770935,14.979020468008693,0.48170277641464204
222,0.9003998339176178,0.8623411774635314,14.091034770011902,0.6277074724435806,14.989913393130072,1.6180339887499309
223,0.9040971025824547,0.8827122867107391,14.10610756278038,0.6325241446495056,14.99863791679122,0.18267662920154557
224,0.9096434190869331,0.9028327345848084,14.116948395967484,0.6683930188417435,15.007780823907297,0.1914748168615507
225,0.9143042489886284,0.8612973868846894,14.130243599414825,0.5937565118074417,15.013728331492112,0.2782648986449153
226,0.9171711802482605,0.869641387462616,14.143981978297234,0.5951413005590439,15.028666966780282,0.2727488834372213
227,0.9223558008670807,0.8681930363178253,14.159986436367035,0.5980503857135773,15.040777376261477,0.30688574694755655
228,0.9255933165550232,0.8802465617656707,14.176276221871376,0.5925623536109924,15.05009306775321,1.125745689414071
229,0.9310288652777672,0.8751385688781739,14.18736007809639,0.5855514466762543,15.06387015525382,0.4142135623730974
230,0.9362765923142433,0.87809117436409,14.203895524144173,0.5942077606916427,15.076635318145017,0.8951923536040812
231,0.9402336589992046,0.886682391166687,14.221403107047081,0.5684048563241959,15.087829816083849,0.3808174957782201
232,0.945135522633791,0.9031016230583191,14.236570954322815,0.556084831058979,15.100616461753209,0.6555428715938753
233,0.9501953572034836,0.8635161697864533,14.251576036214828,0.9688615918159484,15.112659549564318,0.4044723019795379
234,0.956084854900837,0.8854170382022858,14.265191867947578,0.5495244085788726,15.126157520360437,1.1120114173011701
235,0.962164968252182,0.8626938402652741,14.280197381973267,0.980047082901001,15.13743787722708,0.14654550489541726
236,0.9674895443022251,0.8687275171279907,14.295083336532116,0.5559497402049601,15.149924228325483,0.20099332631660122
237,0.9717753790318966,0.8664976119995117,14.309951394796371,0.7721082448959351,15.16234149951517,0.16447985110642732
238,0.9765086136758327,0.8697217881679535,14.324481762945652,1.0282302156090737,15.172997471246806,1.0958545977611445
239,0.9805756974965334,0.8707107961177826,14.337992444634438,1.5273616187274457,15.185768736404091,0.22606951299434477
240,0.9910123664885759,1.0358267188072205,14.363556563854218,0.9587329298257827,15.198884674245454,0.0438565784564428
241,1.0000261703221014,0.9342638731002808,14.390937089734564,0.8001694671809674,15.209388112006087,0.45757128108875095
242,1.000026210771793,0.9966346919536591,14.390937320927662,0.9792405605316162,15.221021510373543,0.3554880039825678
243,1.0000262187606097,0.965735137462616,14.390937394262778,1.2022762894630432,15.232578222708298,0.20376441230808578
244,1.0000262252400915,1.1269630253314973,14.390937448991338,1.1836235165596007,15.244378943313816,0.21743900864278615
245,1.000026228548748,1.0264684021472932,14.390937468138844,0.9930569469928742,15.253830894107633,0.41190398020054203
246,1.0000262310664567,1.2041106045246124,14.390937509848897,1.0327872514724732,15.269655189781256,0.1416407676004015
247,1.0000262345083826,1.1843295335769652,14.390937522251562,1.2557273298501967,15.2820359190243,0.10680100570384132
248,1.0000262391875054,1.0351455211639404,14.390937529402237,0.9413804620504379,15.290225197405613,0.085235721928835
249,1.0000262408965312,1.1113330662250518,14.390937537329165,1.2997123897075653,15.30160709100897,0.10201091899039919
250,1.0000262442344905,1.0807545125484466,14.39093754280654,0.9660532295703887,15.309446502876401,0.05769036868709708
251,1.000026247223424,1.1224977731704713,14.390937555300155,0.834108566492796,15.321767962411107,0.08337905096756082
252,1.0000262508139812,1.2784261345863341,14.390937557034789,0.8641090750694275,15.334661850923032,1.0443978141296664
253,1.0000262541038225,1.160107272863388,14.39093756222428,1.0893478393554688,15.35095724928595,1.0273808481048545
254,1.0000262583984991,1.2784262895584106,14.390937568919128,1.0620386004447937,15.36198512883809,1.9999999999999953
255,1.0000262603818015,1.1574158310890197,14.390937572395927,1.1399153828620912,15.373248346678569,1.9999999999999971
256,1.0000262625013363,1.2428104400634765,14.390937583038436,1.0431639015674592,15.381750979807952,2.000000000000021
257,1.0000262644548528,1.1912749826908111,14.390937587685745,1.0053026229143143,15.39092444820923,7.998128147492691e-16
258,1.000026270866286,1.2784262657165528,14.390937590777515,1.10273819565773,15.39092444820923,6.313972209635643e-16
259,1.0000262738321481,1.2784263968467713,14.390937602431553,1.0521890580654145,15.39092444820923,5.760605419681431e-16
260,1.0000262760064231,1.2784265875816345,14.39093761834015,1.0558509171009063,15.390924448209233,1.0000000000000042
261,1.0000262796850592,1.8685930490493774,14.390937635143256,1.0345537304878234,15.390924448209233,3.8522089044216474e-16
262,1.0000262867519112,1.4494186997413636,14.390937641650556,1.12260262966156,15.390924448209233,1.000000000000007
263,1.0000262892120446,1.1896525621414185,14.390937652127377,1.0345538139343262,15.390924448209233,1.600657645583193e-16
264,1.0000262936106132,1.38068066239357,14.390937658475423,1.3099094390869142,15.390924448209233,8.48252126805454e-18
265,1.000026302627397,1.5706232607364654,14.390937677600515,1.4128964424133301,15.390924448209233,2.782001499871912e-16
266,1.0000263071017486,1.2784264445304871,14.39093769378918,1.1526026368141173,15.390924448209233,4.810887058334549e-16
267,1.000026313572075,1.278425896167755,14.390937709025092,1.4611240208148957,15.390924448209233,1.0000000000000049
268,1.0000263207463327,1.278426432609558,14.390937723180958,1.1526025354862213,15.390924448209233,2.782001499871912e-16
269,1.0000263273366983,1.2784263610839843,14.390937745990536,1.152602744102478,15.390924448209233,3.4589789028398366e-16
270,1.0000263382196166,1.278426432609558,14.39093777917345,1.1526027917861938,15.390924448209233,4.783919396651338e-16


==> data/20240906-1202-TexasDataset-filter_freq.csv <==
,AFGNN-normH-xax,TexasDataset-AFGNN-normH-filterfreqs,AFGNN-xax,TexasDataset-AFGNN-filterfreqs,Kipf-xax,TexasDataset-Kipf-filterfreqs
0,0.0,0.6603980958461761,0.0,1.6530783295631408,0.0,3.56155281280884
1,1.1920928955078125e-07,0.6365685224533081,0.05864524841308594,1.1124033451080322,0.058645149264161756,3.50290766354467
2,0.19098281860351562,0.9034896731376648,0.4466433525085449,1.2706933498382569,0.44664527133208054,3.095293985223912
3,0.2014673352241516,0.9031615138053894,0.46625852584838867,1.171682560443878,0.4662588275849249,3.114907541476758
4,0.232408344745636,0.8751420319080353,0.5615551471710205,1.6379631161689758,0.5615528128088414,3.000000000000001
5,0.23345732688903809,0.8702570855617523,0.7007452249526978,1.544578981399536,0.9435188240589426,3.039475145963455e-16
6,0.2376844882965088,0.7375430047512055,0.9435192346572876,1.8381040930747985,0.9435188240589454,0.35567429397808287
7,0.29289156198501587,0.9283916473388671,0.9435195922851562,1.793247890472412,1.103138543984448,2.4584142688243875
8,0.2928924560546875,1.0456403136253356,0.9435210227966309,1.896260380744934,1.1473392504357367,2.4142135623730985
9,0.2928926348686218,1.0462527751922608,0.9999998807907104,1.7517555952072144,1.1473392504357385,1.9999999999999942
10,0.29289305210113525,0.9419579684734345,1.103137493133545,1.4253300428390503,1.1473392504357403,0.4142135623730949
11,0.2965956926345825,1.0204191386699677,1.147337794303894,1.8442838668823243,1.561552812808832,1.9999999999999987
12,0.38762736320495605,1.011172890663147,1.1473389863967896,1.81676926612854,1.561552812808832,0.9999999999999997
13,0.3876282572746277,0.9081851899623871,1.1473393440246582,1.9568700194358826,1.5615528128088325,2.0
14,0.40472739934921265,0.8517622590065003,1.147339940071106,1.9347640514373778,1.5615528128088325,2.0
15,0.45227670669555664,1.0558538913726807,1.1473404169082642,1.8169827461242676,1.5615528128088325,2.0
16,0.45227688550949097,0.9229223370552063,1.1473411321640015,1.7737703204154969,1.5615528128088325,2.0
17,0.4782481789588928,1.018180239200592,1.2058793306350708,1.7284256219863892,1.5615528128088325,2.0
18,0.4999997019767761,0.992321503162384,1.3270177841186523,1.6761822819709777,1.5615528128088325,2.0
19,0.4999998211860657,1.0298592686653136,1.5615520477294922,1.7930739045143127,1.5615528128088325,2.0
20,0.5000001490116119,0.8759277522563934,1.5615522861480713,1.7078678369522096,1.5615528128088325,2.0
21,0.5000001490116119,0.8759277522563934,1.5615525245666504,1.8503049612045288,1.5615528128088327,1.0000000000000004
22,0.5000001490116119,0.8759277522563934,1.5615527629852295,1.8135570764541626,1.5615528128088327,2.000000000000001
23,0.5000001490116119,0.8759277522563934,1.5615527629852295,1.7693843483924865,1.5615528128088358,1.53440019070203e-16
24,0.5000002980232239,1.0405733287334442,1.5615530014038086,1.7000634789466857,1.8239125075806413,1.7376403052281908
25,0.5000002980232239,1.0379300951957702,1.5615530014038086,1.6141431331634521,1.9435188240589376,1.618033988749895
26,0.5458749234676361,0.8757505476474762,1.5615530014038086,1.6141431331634521,2.5615528096626603,0.9999999882682402
27,0.5527860522270203,1.072808676958084,1.5615530014038086,1.6141431331634521,2.561552812808831,1.0000000000000002
28,0.552786648273468,0.9819438636302948,1.5615530014038086,1.5680309534072876,2.5615528128088316,0.9999999999999988
29,0.5657415390014648,0.9894681453704834,1.5615530014038086,1.6141431331634521,2.5615528128088316,2.0000000000000036
30,0.5836763381958008,1.0215190052986145,1.5615530014038086,1.7083537101745605,2.561552812808833,1.0
31,0.6666668057441711,0.9360759556293488,1.5615530014038086,1.6141431331634521,2.561552812808833,1.0
32,0.6666671931743622,0.9916531264781951,1.5615530014038086,1.6141431331634521,2.561552812808833,1.0
33,0.6712700724601746,0.8423132359981537,1.5615530014038086,1.8677018404006958,2.561552812808833,1.0
34,0.69098299741745,1.0769705295562744,1.5615530014038086,1.6141431331634521,2.561552812808833,1.0
35,0.7113246619701385,0.9983228147029877,1.5615535378456116,1.7533330202102662,2.561552812808833,1.0
36,0.7113253176212311,0.9411273241043091,1.823913037776947,1.9125972509384155,2.561552812808833,1.0
37,0.7446556389331818,0.901218718290329,1.9435179233551025,1.7385602116584777,2.561552812808833,1.0
38,0.7851428240537643,1.028814435005188,1.943518877029419,1.7551548480987549,2.561552812808833,1.0
39,0.8000001311302185,0.9771247982978821,1.9435189962387085,1.7883488297462464,2.561552812808833,1.0
40,0.8183483481407166,1.0520079016685486,2.084293305873871,1.7644441843032836,2.561552812808833,1.0
41,0.8333340436220169,0.9517016351222992,2.0904828310012817,1.7200656175613402,2.561552812808833,1.0
42,0.8429059982299805,0.9431077420711518,2.0904828310012817,1.8331297516822815,2.561552812808833,1.0
43,0.8456842601299286,0.9070169985294342,2.3074514865875244,1.8071314811706543,2.561552812808833,1.0
44,0.8456842601299286,0.8191087245941162,2.561454048489395,1.8320971727371216,2.561552812808833,1.0
45,1.0000000129529454,1.048741453886032,2.561454048489395,1.7673572063446046,2.561552812808833,1.0
46,1.0000000817164256,1.0269152104854584,2.561552738252459,1.824013316631317,2.561552812808833,1.0
47,1.000000085432191,1.0420860648155212,2.5615528308242403,1.7687849760055543,2.561552812808833,1.0
48,1.000000085432191,1.0151651620864868,2.5615529274204505,1.751143741607666,2.561552812808833,1.0
49,1.0000000991265772,1.0463252007961272,2.5615529727251456,1.7299925446510316,2.561552812808833,1.0
50,1.0000001172155533,1.0269151210784913,2.5615529819736538,1.8381224155426026,2.561552812808833,1.0
51,1.000000118580774,1.026915144920349,2.561552998305149,1.8381224155426026,2.561552812808833,1.0
52,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
53,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
54,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
55,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
56,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
57,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
58,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
59,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
60,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
61,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
62,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
63,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
64,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
65,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
66,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
67,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
68,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
69,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
70,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
71,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
72,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
73,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
74,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
75,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
76,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
77,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
78,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
79,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
80,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
81,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
82,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
83,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
84,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
85,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
86,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
87,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
88,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
89,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
90,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
91,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
92,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
93,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
94,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
95,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
96,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
97,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
98,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
99,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
100,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
101,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
102,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
103,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
104,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
105,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
106,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
107,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
108,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
109,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
110,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
111,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
112,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
113,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
114,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
115,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
116,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
117,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
118,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
119,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
120,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
121,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
122,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
123,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
124,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
125,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
126,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
127,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
128,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
129,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
130,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
131,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
132,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
133,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
134,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
135,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
136,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
137,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
138,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
139,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
140,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
141,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
142,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
143,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
144,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
145,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
146,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
147,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
148,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
149,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
150,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
151,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
152,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
153,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
154,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
155,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
156,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
157,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
158,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
159,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
160,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808833,1.0
161,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.5615528128088334,0.9999999999999994
162,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.5615528128088334,0.9999999999999998
163,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.561552812808834,1.9999999999999976
164,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.5615528159549994,3.2949736867564997e-16
165,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.7007469596971303,0.8608058531117055
166,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.815654501173887,0.7458983116349491
167,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.8579056045209374,0.7036472082878957
168,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.8579056045209374,0.7036472082878957
169,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,2.943518824058935,0.5615528128088296
170,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.0000000000000027,2.4142135623731065
171,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.0388128092828524,0.5227400035259817
172,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.1473392504357363,0.38196601125010493
173,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.1473392504357376,0.41421356237309526
174,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.1473392504357376,0.4142135623730948
175,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.179586801558727,0.3819660112501052
176,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.1795868015587274,1.0000000117317598
177,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.2058785188307497,2.6180339887498993
178,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.3270185459647683,0.23453426684406478
179,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.561552812808832,2.618033988749894
180,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.561552812808832,0.6180339887498942
181,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.561552812808832,2.414213562373098
182,1.0000001192092896,1.02691507935524,2.5615530014038086,1.8381224155426026,3.561552812808833,0.0


==> data/20240910-1345-CoraGraphDataset-filter_freq.csv <==
,AFGNN-normH-xax,AFGNN-normH-filterfreqs,AFGNN-xax,AFGNN-filterfreqs,Kipf-xax,Kipf-filterfreqs
0,0.0,2.8876480579376222,0.0,168.69302520751953,0.0,15.390924448209224
1,1.966901472904933e-05,2.3943262338638305,0.486981041028898,48.849001216888425,0.46683148661472135,8.946592013403528
2,2.1337900827271697e-05,2.5860033512115477,0.5547422765449631,37.439352130889894,0.5276392840560866,7.270068091394815
3,2.2649168475874988e-05,1.7386308073997498,0.5927432576611965,29.547279834747314,0.5708472180853087,6.60505804318783
4,2.3245199225240118e-05,2.203644847869873,0.6166114612129795,30.44638833999634,0.5958519739252169,4.5860147925618415
5,2.3602817674859196e-05,2.534871983528137,0.6354521272990648,26.790565013885498,0.6196086687988065,5.8695321664342694
6,2.4318054574097354e-05,2.6804063081741334,0.6526636672700125,21.719664001464842,0.6404308006096117,3.8386622978524705
7,2.479487917358946e-05,1.8988614916801452,0.6685028075712042,20.51116523742676,0.6537912037304048,5.328473426690818
8,2.5271703773081562e-05,2.562551808357239,0.684034227364102,19.650403594970705,0.6633239164929164,5.181756164776507
9,2.574852837257367e-05,2.741449975967407,0.6962332398176945,18.71160717010498,0.6729365074683101,5.0985967269201415
10,2.6106146822192747e-05,1.2784263610839843,0.7020125669477272,17.764688587188722,0.6803734521673752,4.939867144692942
11,2.652336834674834e-05,1.2784263968467713,0.709415420454995,16.510117626190187,0.6899934370326828,3.145412165823408
12,2.711939909611347e-05,2.4135693073272706,0.7151950457959217,15.716490459442138,0.6974864878950732,2.8042854725146564
13,2.8013445220161168e-05,2.449988913536072,0.722636567315807,15.98815984725952,0.7046809720276921,2.7104286994546776
14,0.004784458031303781,2.8994740724563597,0.7289673526583448,15.174565887451172,0.7105966308396703,4.462775817905429
15,0.02599158971216477,2.852432465553284,0.7349347680262723,13.197791528701782,0.7161978649885806,4.396657017169676
16,0.04429623045284238,2.8145448684692385,0.7393827657535923,14.001219654083252,0.7232155413039785,4.252391731938255
17,0.055667781913829845,2.788910961151123,0.7445378712129296,12.51727933883667,0.7284319673501203,5.844856183197748
18,0.06829743508057723,2.7778745889663696,0.7506254655712289,11.830760526657105,0.7338726795871802,4.148734768566657
19,0.07821336024546517,2.7573715686798095,0.7563689576921391,11.556999969482423,0.7392423338988822,4.095945482078077
20,0.08481142064093718,2.6552887916564942,0.7591354435905696,11.716362714767456,0.7428203479769558,4.020004457899924
21,0.09387502183423298,2.649086618423462,0.7625580928599212,11.27846326828003,0.7460795577542466,3.9674870787498255
22,0.10255108383429157,2.665170454978943,0.7659647878464317,10.694348239898682,0.752264088505929,3.9289862033936713
23,0.1120273767184478,2.593861532211304,0.7699989848234741,10.724808073043823,0.7570933718637338,3.93543233197006
24,0.12038044965542542,2.6128221988677978,0.7733707725680887,9.721465063095092,0.7615738356763813,3.720927496018823
25,0.12895017976979728,2.625383973121643,0.7768982098322157,9.639158821105957,0.7638904274547949,3.6930948004895456
26,0.13561141942470198,2.676946759223938,0.7800190696766139,9.067664957046508,0.7670054187560437,3.7874743601042895
27,0.1457277301275265,2.5875086307525637,0.7833388030529149,9.176113653182984,0.7695392705917692,5.308396175082608
28,0.1527541578225672,2.570738506317139,0.7867307531674333,9.170424222946167,0.7733025367866507,1.922376143007241
29,0.15937939722021027,2.5859323024749754,0.7899073121799637,9.349018859863282,0.7772507158186605,1.9118888164900234
30,0.1637117659281206,2.529893159866333,0.7921009680851365,9.181030654907227,0.7809439589741012,5.072167584933682
31,0.16800205486512573,2.474523973464966,0.7946587726266989,7.936531400680542,0.7837692778157579,1.8226497364911758
32,0.17531261041838883,2.52720422744751,0.7971902020713945,8.162046861648559,0.7860465340480236,1.7750847726641503
33,0.1791390086231631,2.555182385444641,0.7992815053707614,7.833678436279297,0.7884908372372824,3.2988653268467365
34,0.18432107876736836,2.4597671270370483,0.8022856819191592,8.113177680969239,0.7911854576570135,1.7152549870659684
35,0.1880370920773602,2.4030964374542236,0.8050738709437804,7.586953926086426,0.7942826702119218,3.3138778632151626
36,0.19226616865640556,2.4506534337997437,0.8071640642359298,7.764039134979248,0.7966686242969123,4.778587131977913
37,0.1976439156956274,2.5347008228302004,0.8101571572794257,7.35326509475708,0.7990535664566255,3.172639610464262
38,0.2021904382517846,2.3428377151489257,0.8122763598646743,6.935348224639893,0.8024334195726902,3.3027756377319877
39,0.20732363387454192,2.3310616970062257,0.8142930110368541,6.722638440132141,0.804500305646759,3.1191582454846456
40,0.21287703117560167,2.3449357748031616,0.8158171669172255,6.761097764968872,0.8057503252180442,3.0089210254387524
41,0.21727615532744088,2.347380590438843,0.8173606568039057,6.69343512058258,0.8078159108434038,3.0376055416409424
42,0.22190540695160998,2.3515942335128783,0.8193165889245674,6.881652069091797,0.8102358623009872,1.44805032902098
43,0.22772457436381163,2.3042370796203615,0.8212690087835861,6.540349912643433,0.8122596799193771,4.735918225685153
44,0.23242785300705188,2.3192174196243287,0.8231514153515501,6.6179378747940065,0.8143221213335363,2.9706821604068128
45,0.236211217791722,2.1965662240982056,0.8255433980686528,6.4566077709198,0.8162480701063332,2.867031312535589
46,0.2403265717037885,2.3099742412567137,0.8270379648014086,6.581527280807495,0.8185032180020435,2.892123514239166
47,0.24601198981583258,2.2828498601913454,0.8289387444739111,5.93530797958374,0.8208161513216738,1.3925083486009824
48,0.2512745837142771,2.216950607299805,0.8306171250884112,5.861849403381347,0.8228340621073132,1.3538062303380638
49,0.25629280500548185,2.0344594597816466,0.8325339915819299,5.960689353942871,0.824689032023375,1.3005836981515912
50,0.2617830230471089,2.2110893964767455,0.8346456394911915,5.872301959991455,0.8268284322125872,1.2741857255463658
51,0.26691055637774724,2.2021726250648497,0.8366533774710885,5.415937280654907,0.8288119004179997,2.5177656026195536
52,0.27205847396001387,2.061263996362686,0.8385267548758664,5.48538224697113,0.8302894030857835,1.2630967653089331
53,0.27571166562902266,2.199827802181244,0.8399844097268261,5.361182594299317,0.8327191461522746,1.222361244508115
54,0.28107314102878683,2.1318619728088377,0.8410245858931462,5.6393675088882445,0.8347264158995032,2.5746069832022758
55,0.28517067362144727,2.024025583267212,0.8424976980087898,5.36160192489624,0.8364123213591288,2.4707378647439513
56,0.2889507602369959,2.0775524854660032,0.8444491238314944,5.077187943458557,0.8378369217612408,1.1202624677851392
57,0.2929067355266821,1.7654411673545838,0.8455703139574117,4.581657266616821,0.8391863940930315,2.4170168855324308
58,0.29291060972655303,1.6268718123435975,0.8468722198852277,4.815442657470703,0.8410153352670267,1.096895367675502
59,0.2963652039498733,2.139281666278839,0.8483894009441286,4.396913313865662,0.8424675362934663,2.452606464552353
60,0.30077004999690643,1.9905144810676574,0.8494379435827588,4.388254284858704,0.8432327901119494,2.3658892650845087
61,0.30581086085351217,1.9328083872795105,0.8508492432069389,4.9671693563461305,0.8447844628499938,2.44543480518394
62,0.310688180475567,1.7928215384483337,0.8521729847991208,4.528064775466919,0.8463890809551221,2.479967138885013
63,0.3147790375238346,2.0183157205581663,0.8538654807292808,4.477797746658325,0.8479388936903656,2.506941916150187
64,0.31785848999350447,1.9193467617034912,0.8551914092013536,4.474703001976013,0.8493424102786521,2.2515903786738676
65,0.3231509450324922,1.9406477212905884,0.856821098603736,4.968109035491944,0.850423150168689,0.9307746747037774
66,0.3274116112412539,1.9604691863059998,0.858192653342625,4.606414389610291,0.851914252944759,2.2106468647719995
67,0.3318842855875648,1.8649580121040343,0.8596979888021165,4.63622465133667,0.8531960308787274,2.2086928456786934
68,0.3342808060246121,1.7282994747161866,0.8610232877178571,3.7852696657180784,0.8546246362365512,2.171643348452669
69,0.33939790881713655,1.7348808109760285,0.8617403026784713,4.441964888572693,0.8563668561813247,2.1368494789563437
70,0.3430207625210026,1.7398625910282135,0.8630610041762594,4.450953364372253,0.8580564166332811,3.622446448347541
71,0.3480287916863933,1.7900032997131348,0.8644047921674418,3.9656529664993285,0.8593602450254972,2.277817140556302
72,0.3518247923229499,1.6693666458129883,0.8656336115752655,4.4558099746704105,0.8605582072790893,0.8864237149329354
73,0.357116830140413,1.7655948519706726,0.8667068311653927,3.8794223785400392,0.8621736027403517,2.1500526276853464
74,0.36066810055128035,1.8710012912750245,0.867808703852273,3.558477759361267,0.8633960469479195,2.140632263644393
75,0.36500237655758866,1.5798535346984863,0.8689152319425576,3.74256489276886,0.8644497280575592,2.112916833743969
76,0.3686215944738836,1.7010527014732362,0.8698401413146247,3.343347668647766,0.8655610820106977,2.045755052535513
77,0.37320244840120426,1.7014041781425475,0.871113659222038,3.685353708267212,0.8667911778357817,2.100062571622593
78,0.37738104117577836,1.5652252852916717,0.8723446655097526,3.5559099674224854,0.8679203326489123,3.516918782820608
79,0.3812223997523617,1.6237605810165405,0.8734704364863506,3.083931636810303,0.8687541041134782,2.061470446804172
80,0.38492059174294757,1.9395565032958983,0.8745055927692846,4.0699875831604,0.8698126490066429,2.040832559445586
81,0.38922810596860935,1.6910250902175903,0.8756206861391421,3.0104310512542725,0.8700532897338263,9.166366274485381e-16
82,0.39250246049332166,1.5714712500572205,0.87677399192164,3.0971484661102293,0.8700532897338266,2.000000000000011
83,0.3961009961426136,1.5275842726230622,0.8781233547998172,3.005920338630676,0.8700532897338269,0.38503299682597725
84,0.3991698392649448,1.5869430124759674,0.8795097538143296,3.620910143852234,0.8700532897338269,2.000000000000015
85,0.4031770135960015,1.5965116143226623,0.8805702497396366,3.8683861970901487,0.870053289733827,1.0789244509828199e-15
86,0.40730369209230594,1.6212315440177918,0.8816519103547974,3.1748666763305664,0.8700532897338272,0.9999999999999993
87,0.41067126582621893,1.5279691100120545,0.8827617104812825,2.7751235246658323,0.8700532897338276,1.0000000000000058
88,0.41371602930627577,1.6093146920204162,0.8835089772803885,2.7950939655303957,0.8705821949321434,3.4769193553727016
89,0.41708604676626115,1.55016131401062,0.8844213452276264,3.2257965803146362,0.871792948000091,3.484197879511009
90,0.4222001694050388,1.5033675730228424,0.8856447802720822,2.727746844291687,0.8729428595716768,3.455940379857546
91,0.4260045740751615,1.461745274066925,0.8866729451662738,3.5389642000198362,0.8739144833875186,3.3981538704167478
92,0.43104693461171556,1.439743983745575,0.8875652418636033,3.0345880508422853,0.8751199748241664,1.9499514344424427
93,0.43460923159144615,1.5085893511772155,0.8881843608145531,2.903641736507416,0.8761036111967145,1.9406045248319461
94,0.43751404705155206,1.492237627506256,0.8890429762481074,2.905332565307617,0.8772967433771321,3.379598506548175
95,0.44261195765394695,1.5099714994430542,0.8902230961601774,2.875462758541107,0.8784840742337534,1.887012853329384
96,0.4468540873064034,1.4796923100948334,0.8912573743777006,2.4764652967453005,0.8795433883552832,1.9008487370181633
97,0.45001346749956317,1.2982610642910004,0.8919261620098103,3.1637171506881714,0.8806618498505187,1.831796912597381
98,0.4534615649877154,1.433195209503174,0.8931132318924428,2.7334033608436585,0.8823412727523352,1.8878465661244506
99,0.456340333904074,1.3307956755161285,0.8939043771111793,2.7318815112113954,0.8835298458344415,0.6757494321478188
100,0.45956593311348826,1.5058725833892823,0.8947760889731715,2.245265340805054,0.8846716270497516,0.6871722734538277
101,0.464003024424062,1.4793795585632323,0.8956650722161208,2.94976259469986,0.8861077966950605,1.7965530817856403
102,0.46757646717880574,1.3922982335090637,0.8966080233472884,2.5234730005264283,0.887190155885144,0.6049935865949438
103,0.47061890613894003,1.490311336517334,0.8974625963664987,2.919887328147888,0.8882173554568022,1.6632286356694947
104,0.47600249427950564,1.4927704572677611,0.8982872654599273,2.3920337080955507,0.889448537273237,0.5888337053761364
105,0.47993337667464364,1.393433964252472,0.8992811775194631,2.5295933842658997,0.890585342797518,1.7048415135740282
106,0.4841622148413892,1.2755374252796172,0.9004499737011886,2.395731711387634,0.8918043920740364,1.6202045751440042
107,0.4879372351955682,1.2755112767219543,0.901163617221971,2.139644753932953,0.8929438724404027,1.7192297645647625
108,0.49249520154211324,1.2626276314258575,0.9017286191792554,2.4247642755508423,0.8939909681365052,1.742333784345076
109,0.4966397013578237,1.2273267269134522,0.9022284372052443,2.0305740237236023,0.8948709030315487,0.047863889147627674
110,0.5000092419932096,1.044522261619568,0.9028209656847924,2.2848488211631777,0.8954486699586675,0.5289382739222475
111,0.5000109108793078,0.8669038057327271,0.9035710489201216,2.1852660536766053,0.8965058508704973,1.6512983559323318
112,0.5000122221469564,0.8990553081035614,0.9042837398227697,2.844964051246643,0.8973303886589757,1.671912666157732
113,0.5000131161930804,1.0125078558921814,0.9052265832666699,2.3511842608451845,0.8984175846694373,1.5047709358442183
114,0.5005287125928187,1.233510583639145,0.9060206857434407,1.9682896733283997,0.899826942173353,1.596554695361599
115,0.5043202728002927,1.28804891705513,0.9068604973233871,2.5802977800369264,0.9007153167228934,1.5787364053528818
116,0.5091458271517652,1.2858599424362183,0.9077448665811119,2.5612862348556518,0.901839014896406,1.5990140025008797
117,0.5124340393914002,1.18427272439003,0.9087129088455739,2.504149842262268,0.9028200323278901,1.6176447345138159
118,0.5161620329194543,1.2366823732852936,0.9094719963931814,2.125408709049225,0.9041586462040816,2.8864181096194916
119,0.5198530427395103,1.1487977504730225,0.910290129697845,2.5013193130493163,0.9049698087451592,1.5151557770350634
120,0.5232318516530488,1.364067053794861,0.9112066063285144,2.453741216659546,0.9059367122529249,1.5190003560715575
121,0.5263901589908596,1.3003032445907592,0.9122503527419291,1.935750138759613,0.9067496089911479,1.4956895403208552
122,0.5301731959586177,1.2923051118850708,0.9131475616353774,1.8780705451965332,0.9080297621220151,0.4595640596961249
123,0.5338153312572257,1.2810959219932556,0.9141216012522677,2.394234335422516,0.9093284415366516,0.4566838515859695
124,0.537107954124406,1.1084239780902863,0.9150383181083797,1.8936073541641236,0.9105270076240839,1.4824833970790148
125,0.5408949248951097,1.3012304663658143,0.9163035192452985,2.3003920674324037,0.9115772468040827,1.479483244308956
126,0.5451648891835615,1.1267373502254485,0.9172405641440333,1.9887589693069458,0.9127223562295841,1.4618816759924536
127,0.5491680105055226,1.2582736611366272,0.9182597081586747,2.368288576602936,0.9137740491532448,1.415961679256823
128,0.5525007760436726,1.3392507910728455,0.9190754971943643,2.259500539302826,0.9145540254310279,1.4196921496824124
129,0.5567368261824855,1.0197407901287079,0.9199480457035876,2.045740473270416,0.9154967134996936,2.881000481663059
130,0.5607052287132961,0.9686734676361084,0.9207392489077756,2.127480518817902,0.916311157978611,1.3855937548955908
131,0.5645123155217909,1.1025058209896088,0.9218293836825139,2.052352726459503,0.917211878348567,2.643514898676096
132,0.5676087250662802,1.0522055506706238,0.9227233536743055,2.1190608978271483,0.9182523768812942,0.4010110550791611
133,0.5708913942199462,0.9839005768299103,0.9234059004257292,1.7037891328334809,0.9191111674767688,0.40217260985137704
134,0.5741236093706783,0.9697019696235657,0.9241795091871581,2.0008183240890505,0.9202345904293734,0.392286531418014
135,0.5778860236745083,0.9742787301540374,0.92498852220864,1.8733390808105468,0.9208097606080589,0.4000169865640892
136,0.5814099660755172,0.9446390748023987,0.9258005173390642,1.7463247358798981,0.9217946607858141,1.1677885621477775
137,0.5849810545088009,1.030095773935318,0.9269084950656402,1.8069861292839051,0.9227611986503697,2.5147453440794942
138,0.5890392490720033,1.3118477582931518,0.9278194630784024,1.572696602344513,0.9237368970703235,2.5216839814916368
139,0.5935520660892839,0.9932689249515534,0.9287303813893489,1.7863234043121339,0.9243955721736552,0.27483976309703523
140,0.5974996075438667,1.1862831652164458,0.9293537746964492,1.7770437955856324,0.9254041193842304,0.35851314660353395
141,0.600541986900926,0.9836326956748962,0.9301423768389488,1.6974328279495239,0.9263499183665331,1.2581714912406634
142,0.604144784170076,1.0296351194381714,0.930511114609655,0.7879517912864685,0.9272657828710911,1.2575104888897533
143,0.6069122145424533,0.955746591091156,0.930511280282374,1.5216943848878146,0.9281106251298474,1.2244091808616309
144,0.6114268196519819,0.9538437604904175,0.9305113879696413,1.2030767560005189,0.929096441735416,1.1981536098118242
145,0.6154029407809967,0.9544078826904296,0.930511437671457,0.8006607353687286,0.9301254109604179,0.8029514069839407
146,0.6194009064369758,0.9561523973941803,0.9305114708060008,0.9028162717819214,0.9308588640936645,0.774400844270522
147,0.6231468404905857,1.2128527522087098,0.9305114956569087,1.163711392879486,0.9316570156668744,0.7982352281820972
148,0.6263209426432548,1.1403277158737182,0.9305115122241806,0.7352277927100659,0.9329138494530361,1.1603364380693082
149,0.6294801440271898,0.9728775024414062,0.9305115453587244,1.1094988476485015,0.9341487967023874,0.8129576855389107
150,0.6323143596450334,1.0843593180179596,0.9305115619259963,0.8820623718202114,0.935026644866913,1.0000000000000144
151,0.6351126644102276,1.0184632182121276,0.9305115867769042,0.740825192630291,0.9350266448669132,1.0000000000000084
152,0.6395275833769251,1.0941873133182525,0.9305115950605402,0.9743619315326214,0.9350266448669132,1.0000000000000107
153,0.6427345864269591,1.0209323525428773,0.9305116199114479,0.5541400894522667,0.9350266448669132,7.314025804955656e-16
154,0.6464816827405303,0.9467857182025909,0.9305116364787198,0.7420196484774351,0.9350266448669134,1.0000000000000049
155,0.6493629251844989,0.9697840929031372,0.9305116530459917,0.6933215718716383,0.9350266448669134,2.0000000000000084
156,0.652773085315454,0.9736926913261413,0.9305116778968996,0.5558892279863358,0.9350266448669134,1.0000000000000029
157,0.6555616449778963,0.9723901927471161,0.9305116944641715,0.7350406982004642,0.9350266448669134,1.000000000000012
158,0.6594119738172575,0.9981234669685364,0.9305117275987153,0.699423824250698,0.9350266448669134,1.0000000000000018
159,0.6631669079351828,1.1407953917980194,0.930511769016895,0.735088250041008,0.9350266448669134,1.000000000000009
160,0.6666653700216565,0.9281035125255584,0.9305117938678029,0.8401099957525731,0.9350266448669134,1.000000000000003
161,0.6666746681013466,0.8689984619617462,0.9305118187187108,1.1526027023792267,0.9350266448669137,0.9999999999999961
162,0.667381143348569,0.9381122946739197,0.9305118642787085,0.986836564540863,0.9350266448669137,0.9999999999999998
163,0.670428588966998,0.9572946190834045,0.9305119968168837,0.5879903316497803,0.9350266448669137,1.0000000000000004
164,0.6755063537300644,0.9771910846233368,0.9313235984746002,1.2456499218940735,0.9350266448669137,0.9999999999999998
165,0.6784181725514753,1.1121396601200104,0.9319453806145082,1.6829020261764527,0.9350266448669137,8.4450350259306535e-16
166,0.683194792778425,1.1363002896308898,0.9327693497406989,1.5966960668563843,0.9350266448669137,0.9999999999999984
167,0.6867424870047961,0.8767735481262207,0.9335510267635437,1.538726145029068,0.9350266448669137,0.9999999999999986
168,0.6906683627416395,0.9066999316215515,0.9342879762940732,1.5641328334808349,0.9350266448669137,0.9999999999999994
169,0.6949743570888903,0.9217166841030121,0.934843514197284,1.1475422084331512,0.9350266448669137,0.9999999999999979
170,0.6986961816986885,0.9976897656917572,0.9356488741353116,1.251950639486313,0.9350266448669137,1.0000000000000013
171,0.7019778376000805,0.8973451912403106,0.9363053812771246,1.118196052312851,0.9350266448669137,2.6180339887498967
172,0.70742576726004,1.0844781756401063,0.9369157402830566,1.2122239172458649,0.9350266448669137,0.9999999999999997
173,0.7123246631952219,0.8690955579280853,0.9378070967877057,1.6950818657875062,0.9350266448669139,0.9999999999999979
174,0.7152661047448764,1.0930327475070953,0.938362887341813,1.7312574803829193,0.9350266448669139,0.9999999999999977
175,0.7185910026771348,0.9390926778316497,0.9393455585073638,1.2401923775672912,0.9350266448669139,6.217368477214048e-17
176,0.7223389632352926,0.9300855875015259,0.9402721411738929,1.3855019688606263,0.9350266448669139,1.0000000000000022
177,0.7258565281072833,1.0622300684452057,0.9410498834696612,1.2901287317276,0.9350266448669139,0.9999999999999997
178,0.7294926136937854,1.057648628950119,0.9418706923887369,1.3488698780536652,0.9350266448669139,1.0000000000000013
179,0.7346102827155216,0.9399611949920654,0.9428037818513052,1.738777083158493,0.9350266448669139,1.000000000000011
180,0.7388388228668926,1.1172066688537599,0.9435714926639374,1.2401406347751618,0.9357489127441652,2.2905569619115296
181,0.7426202207500898,1.0918475687503815,0.9446027846307004,1.494060742855072,0.9374503285637011,2.2427167727170128
182,0.74613131868845,1.0928511321544647,0.9454093125613972,1.1914342224597931,0.9390596881699064,1.329830138089038
183,0.750005697368548,0.8647221028804779,0.9461458064919493,1.421287512779236,0.9403719312438125,1.3100655946539477
184,0.7511262053758171,0.8965779483318329,0.9468491741623349,1.281048333644867,0.9413708355483974,0.8576512620276461
185,0.7550143523662256,0.8631269574165344,0.9479348813336577,1.4466116368770598,0.9425946390531234,0.8327679024369466
186,0.7590582719929806,1.0472545683383943,0.9485414588597781,1.558940404653549,0.9436144481805064,0.28637841215529586
187,0.7622848844546688,0.8824875771999359,0.9494100850673788,1.2800168335437774,0.9449113301682551,1.3419858521783852
188,0.7660405636110309,0.9649876236915589,0.95036886208503,1.3320696473121643,0.9460795101101255,0.7772159082240718
189,0.7699721016399932,0.9638759016990661,0.9514764297716264,1.0269357979297637,0.9470774131676247,0.24226761775093159
190,0.7739075883726699,0.8931531250476837,0.9523268029874098,0.9940900444984436,0.9478577794311357,2.0236336980471648
191,0.7781994120888547,0.9013574421405792,0.9530127791641171,1.2706413865089417,0.9489096371930149,0.23319974616806444
192,0.7824293082101804,1.0355167448520661,0.9540803617399799,1.2384530186653138,0.9499605335879449,0.7267841150941401
193,0.7879175146480284,0.8791162848472596,0.9549927421126717,1.2281548440456391,0.9511132081837621,0.6997728512086605
194,0.7903862293095926,0.8685286104679107,0.9557828311678244,1.2502900063991547,0.9523445279250964,0.6674205247418964
195,0.7944410115967548,0.8850769400596619,0.9568910863962047,1.2334099471569062,0.953222752662275,1.8370146006471586
196,0.7994761452604728,0.8672818243503571,0.9570539633880839,0.9941941261291504,0.9542477808975841,1.1480995627049382
197,0.8025875300775399,0.8697149634361268,0.9576579729870597,1.122689962387085,0.9552700300337439,0.6853935958538457
198,0.8063801780411314,1.0301050543785095,0.9583754435476513,1.1455183386802674,0.95591481151194,0.7092177462086717
199,0.8101759849676945,0.9640466928482055,0.9591937839432136,1.0134438455104828,0.9567290580494316,0.7520785623383707
200,0.8131538439961351,0.9370023787021637,0.9601295738711019,1.056063324213028,0.9575812456610473,0.5997390590338888
201,0.8159636521547923,0.8655336201190948,0.960757692992512,0.9999091446399688,0.9585891849956221,1.7253307958416193
202,0.8203564881822256,0.8658577799797058,0.9616098803245686,1.1730004370212554,0.9595954233176751,0.13709355410159757
203,0.8237308715674502,0.9011515736579895,0.9623540324765572,1.1261162459850311,0.9601355774874156,1.6817203361972168
204,0.8271613563469586,0.8636132597923278,0.9631108544497321,0.7347068637609482,0.9609239704752898,0.5422058718714883
205,0.8302159096320738,0.9916542351245881,0.9639844094207234,0.8151295036077499,0.9617359237227084,0.6218637870795358
206,0.8333374865749551,0.8664223313331604,0.9647734505959283,0.7908493667840958,0.9625492756413192,0.6491267101886082
207,0.8364533863249486,0.9772800445556641,0.9655468874719113,0.7100415617227555,0.963296754384104,0.5615528128088314
208,0.840273168588405,0.8787868022918701,0.9665374529425231,0.80916608273983,0.9639069375643915,0.47879428137100516
209,0.8443691067988108,0.8389230906963349,0.9674437821191529,0.8523064941167832,0.9647618699652483,0.5889195070643131
210,0.8474607629980739,0.8659128427505494,0.968107324138797,0.6757123529911041,0.9654050640514654,1.5417559647560268
211,0.8516818825666154,0.9408292472362518,0.9688810426584022,0.6802477806806564,0.9663277017894735,1.3899402878837743
212,0.8571796105956844,0.869117820262909,0.96991289791241,0.7178692102432251,0.966954937095578,0.5824594548178218
213,0.8604382150078447,0.889925503730774,0.9707283431772076,0.7487659126520156,0.9676963734039595,1.397885263669672
214,0.8647614644452897,0.9268750607967376,0.9716782504916647,0.7976729094982147,0.9686142649950513,0.5585181716289752
215,0.868803804590559,0.8695542514324188,0.9725160657153469,0.7606536656618118,0.9692783945118855,1.6180339887499031
216,0.87272594023445,0.9326087892055511,0.9737239233823975,0.774563518166542,0.9698987614912266,0.5300176216438899
217,0.8780368796770524,0.8865257203578949,0.9746970745793322,0.7002107530832291,0.9706634781708884,0.519984539525639
218,0.8820863200386234,0.8642757296562195,0.9756184861861191,0.7527865141630172,0.9713898467005618,0.34882798721250424
219,0.8861050573662178,0.8833946645259857,0.9764993659621997,0.6915820240974426,0.9720817419524768,1.2633869028853435
220,0.8908754192702991,0.9083348155021668,0.977396552075649,0.6230262905359268,0.9728260184980757,0.21113364615611277
221,0.8952318154677933,0.9117802739143371,0.9782279164178348,0.6906434416770935,0.9732372164136985,0.48170277641464204
222,0.9003761196136418,0.8623411774635314,0.9791602872749844,0.6277074724435806,0.973944966306048,1.6180339887499309
223,0.9040732909015694,0.8827122867107391,0.9802076681336725,0.6325241446495056,0.9745118278802507,0.18267662920154557
224,0.9096194613297931,0.9028327345848084,0.9809609778452045,0.6683930188417435,0.9751058732312524,0.1914748168615507
225,0.91428016847676,0.8612973868846894,0.9818848372664148,0.5937565118074417,0.9754923027537175,0.2782648986449153
226,0.9171470242285157,0.869641387462616,0.9828394921397262,0.5951413005590439,0.9764629160094993,0.2727488834372213
227,0.9223315082972559,0.8681930363178253,0.983951612719732,0.5980503857135773,0.9772497699455281,0.30688574694755655
228,0.9255689387170449,0.8802465617656707,0.9850835601823856,0.5925623536109924,0.9778550416771307,1.125745689414071
229,0.9310043442808835,0.8751385688781739,0.9858537571212573,0.5855514466762543,0.9787501852760074,0.4142135623730974
230,0.9362519331052127,0.87809117436409,0.9870027750866962,0.5942077606916427,0.9795795807378689,0.8951923536040812
231,0.9402088955708275,0.886682391166687,0.9882193450678579,0.5684048563241959,0.9803069248279852,0.3808174957782201
232,0.9451106301024533,0.9031016230583191,0.9892733310907622,0.556084831058979,0.9811377160980215,0.6555428715938753
233,0.9501703314086217,0.8635161697864533,0.9903160068442304,0.9688615918159484,0.9819201959192716,0.4044723019795379
234,0.9560596739911768,0.8854170382022858,0.9912621461397845,0.5495244085788726,0.9827972043693839,1.1120114173011701
235,0.9621396272073788,0.8626938402652741,0.992304851921433,0.980047082901001,0.9835301270021083,0.14654550489541726
236,0.9674640630212621,0.8687275171279907,0.9933392497339503,0.5559497402049601,0.9843414071263412,0.20099332631660122
237,0.9717497848726502,0.8664976119995117,0.9943724039656204,0.7721082448959351,0.9851481988971326,0.16447985110642732
238,0.9764828948548961,0.8697217881679535,0.9953820927275515,1.0282302156090737,0.9858405531327402,1.0958545977611445
239,0.9805498715586712,0.8707107961177826,0.9963209253384699,1.5273616187274457,0.9866703450793034,0.22606951299434477
240,0.9909862656746735,1.0358267188072205,0.9980973293235373,0.9587329298257827,0.9875225315665738,0.0438565784564428
241,0.9999998321069068,0.9342638731002808,0.9999999520921501,0.8001694671809674,0.9882049751583136,0.45757128108875095
242,0.999999872555533,0.9966346919536591,0.9999999681573366,0.9792405605316162,0.988960836081847,0.3554880039825678
243,0.9999998805441394,0.965735137462616,0.99999997325326,1.2022762894630432,0.9897117144565439,0.20376441230808578
244,0.9999998870234506,1.1269630253314973,0.9999999770562477,1.1836235165596007,0.9904784468672726,0.21743900864278615
245,0.9999998903320199,1.0264684021472932,0.9999999783867729,0.9930569469928742,0.9910925718228998,0.41190398020054203
246,0.9999998928496623,1.2041106045246124,0.9999999812851283,1.0327872514724732,0.9921207294054329,0.1416407676004015
247,0.9999998962914974,1.1843295335769652,0.999999982146967,1.2557273298501967,0.9929251469233479,0.10680100570384132
248,0.9999999009704971,1.0351455211639404,0.9999999826438543,0.9413804620504379,0.9934572318159006,0.085235721928835
249,0.9999999026794779,1.1113330662250518,0.9999999831946821,1.2997123897075653,0.9941967516310786,0.10201091899039919
250,0.9999999060173492,1.0807545125484466,0.9999999835752948,0.9660532295703887,0.9947061045223757,0.05769036868709708
251,0.9999999090062041,1.1224977731704713,0.9999999844434534,0.834108566492796,0.9955066710884821,0.08337905096756082
252,0.9999999125966667,1.2784261345863341,0.9999999845639899,0.8641090750694275,0.9963444302858139,1.0443978141296664
253,0.9999999158864213,1.160107272863388,0.9999999849245982,1.0893478393554688,0.9974031969906828,1.0273808481048545
254,0.9999999201809848,1.2784262895584106,0.9999999853898109,1.0620386004447937,0.9981197153251888,1.9999999999999953
255,0.999999922164235,1.1574158310890197,0.9999999856314074,1.1399153828620912,0.9988515243778796,1.9999999999999971
256,0.9999999242837139,1.2428104400634765,0.9999999863709359,1.0431639015674592,0.9994039689797615,2.000000000000021
257,0.9999999262371789,1.1912749826908111,0.9999999866938688,1.0053026229143143,0.9999999999999998,7.998128147492691e-16
258,0.9999999326484432,1.2784262657165528,0.9999999869087103,1.10273819565773,0.9999999999999998,6.313972209635643e-16
259,0.9999999356142273,1.2784263968467713,0.9999999877185282,1.0521890580654145,0.9999999999999998,5.760605419681431e-16
260,0.9999999377884451,1.2784265875816345,0.9999999888239876,1.0558509171009063,1.0,1.0000000000000042
261,0.9999999414669842,1.8685930490493774,0.9999999899916047,1.0345537304878234,1.0,3.8522089044216474e-16
262,0.9999999485336502,1.4494186997413636,0.9999999904437851,1.12260262966156,1.0,1.000000000000007
263,0.9999999509937187,1.1896525621414185,0.9999999911718003,1.0345538139343262,1.0,1.600657645583193e-16
264,0.9999999553921715,1.38068066239357,0.9999999916129143,1.3099094390869142,1.0,8.48252126805454e-18
265,0.9999999644087177,1.5706232607364654,0.9999999929418821,1.4128964424133301,1.0,2.782001499871912e-16
266,0.9999999688829515,1.2784264445304871,0.9999999940668028,1.1526026368141173,1.0,4.810887058334549e-16
267,0.9999999753531076,1.278425896167755,0.9999999951255186,1.4611240208148957,1.0,1.0000000000000049
268,0.9999999825271763,1.278426432609558,0.9999999961091839,1.1526025354862213,1.0,2.782001499871912e-16
269,0.9999999891173683,1.2784263610839843,0.9999999976941799,1.152602744102478,1.0,3.4589789028398366e-16
270,1.0,1.278426432609558,1.0,1.1526027917861938,1.0,4.783919396651338e-16


==> data/20240910-1345-TexasDataset-filter_freq.csv <==
,AFGNN-normH-xax,AFGNN-normH-filterfreqs,AFGNN-xax,AFGNN-filterfreqs,Kipf-xax,Kipf-filterfreqs
0,0.0,0.6603980958461761,0.0,1.6530783295631408,0.0,3.56155281280884
1,1.1920927533992823e-07,0.6365685224533081,0.022894411468724857,1.1124033451080322,0.016466174263441855,3.50290766354467
2,0.19098279583659222,0.9034896731376648,0.1743642830204063,1.2706933498382569,0.12540745422214641,3.095293985223912
3,0.20146731120737657,0.9031615138053894,0.18202181473226003,1.171682560443878,0.1309144780636309,3.114907541476758
4,0.23240831704040563,0.8751420319080353,0.2192244887625871,1.6379631161689758,0.1576707807867576,3.000000000000001
5,0.23345729905875934,0.8702570855617523,0.2735626491306907,1.544578981399536,0.26491782479418935,3.039475145963455e-16
6,0.2376844599623132,0.7375430047512055,0.36833875158554613,1.8381040930747985,0.2649178247941901,0.35567429397808287
7,0.292891527069625,0.9283916473388671,0.3683388911992369,1.793247890472412,0.3097352761461519,2.4584142688243875
8,0.29289242113919006,1.0456403136253356,0.36833944965400006,1.896260380744934,0.3221457916640812,2.4142135623730985
9,0.29289259995310307,1.0462527751922608,0.3903881279218819,1.7517555952072144,0.3221457916640817,1.9999999999999942
10,0.29289301718556676,0.9419579684734345,0.4306518321225414,1.4253300428390503,0.3221457916640822,0.4142135623730949
11,0.29659565727762494,1.0204191386699677,0.44790710700700637,1.8442838668823243,0.4384471871911699,1.9999999999999987
12,0.38762731699617897,1.011172890663147,0.4479075723859756,1.81676926612854,0.4384471871911699,0.9999999999999997
13,0.387628211065744,0.9081851899623871,0.4479077119996664,1.9568700194358826,0.43844718719117004,2.0
14,0.4047273511019527,0.8517622590065003,0.44790794468915107,1.9347640514373778,0.43844718719117004,2.0
15,0.4522766527799782,1.0558538913726807,0.44790813084073877,1.8169827461242676,0.43844718719117004,2.0
16,0.4522768315938912,0.9229223370552063,0.4479084100681203,1.7737703204154969,0.43844718719117004,2.0
17,0.47824812194727395,1.018180239200592,0.4707610305054053,1.7284256219863892,0.43844718719117004,2.0
18,0.499999642372174,0.992321503162384,0.5180520502177415,1.6761822819709777,0.43844718719117004,2.0
19,0.4999997615814493,1.0298592686653136,0.6096114532370458,1.7930739045143127,0.43844718719117004,2.0
20,0.5000000894069565,0.8759277522563934,0.6096115463128396,1.7078678369522096,0.43844718719117004,2.0
21,0.5000000894069565,0.8759277522563934,0.6096116393886335,1.8503049612045288,0.4384471871911701,1.0000000000000004
22,0.5000000894069565,0.8759277522563934,0.6096117324644273,1.8135570764541626,0.4384471871911701,2.000000000000001
23,0.5000000894069565,0.8759277522563934,0.6096117324644273,1.7693843483924865,0.438447187191171,1.53440019070203e-16
24,0.5000002384185507,1.0405733287334442,0.6096118255402212,1.7000634789466857,0.5121115994745576,1.7376403052281908
25,0.5000002384185507,1.0379300951957702,0.6096118255402212,1.6141431331634521,0.5456942311986028,1.618033988749895
26,0.5458748583942821,0.8757505476474762,0.6096118255402212,1.6141431331634521,0.719223592712214,0.9999999882682402
27,0.5527859863297956,1.072808676958084,0.6096118255402212,1.6141431331634521,0.7192235935955845,1.0000000000000002
28,0.5527865823761723,0.9819438636302948,0.6096118255402212,1.5680309534072876,0.7192235935955847,0.9999999999999988
29,0.5657414715598259,0.9894681453704834,0.6096118255402212,1.6141431331634521,0.7192235935955847,2.0000000000000036
30,0.5836762686161675,1.0215190052986145,0.6096118255402212,1.7083537101745605,0.7192235935955851,1.0
31,0.6666667262713043,0.9360759556293488,0.6096118255402212,1.6141431331634521,0.7192235935955851,1.0
32,0.6666671137014492,0.9916531264781951,0.6096118255402212,1.6141431331634521,0.7192235935955851,1.0
33,0.6712699924385557,0.8423132359981537,0.6096118255402212,1.8677018404006958,0.7192235935955851,1.0
34,0.6909829150458675,1.0769705295562744,0.6096118255402212,1.6141431331634521,0.7192235935955851,1.0
35,0.7113245771736411,0.9983228147029877,0.6096120349607573,1.7533330202102662,0.7192235935955851,1.0
36,0.7113252328246554,0.9411273241043091,0.7120340811911319,1.9125972509384155,0.7192235935955851,1.0
37,0.7446555501633226,0.901218718290329,0.7587264141284588,1.7385602116584777,0.7192235935955851,1.0
38,0.7851427304574572,1.028814435005188,0.7587267864316342,1.7551548480987549,0.7192235935955851,1.0
39,0.8000000357627826,0.9771247982978821,0.758726832969531,1.7883488297462464,0.7192235935955851,1.0
40,0.818348250586003,1.0520079016685486,0.8136834587188377,1.7644441843032836,0.7192235935955851,1.0
41,0.8333339442808695,0.9517016351222992,0.8160997761341007,1.7200656175613402,0.7192235935955851,1.0
42,0.8429058977477673,0.9431077420711518,0.8160997761341007,1.8331297516822815,0.7192235935955851,1.0
43,0.8456841593165207,0.9070169985294342,0.9008017735034064,1.8071314811706543,0.7192235935955851,1.0
44,0.8456841593165207,0.8191087245941162,0.9999613699523846,1.8320971727371216,0.7192235935955851,1.0
45,0.9999998937436685,1.048741453886032,0.9999613699523846,1.7673572063446046,0.7192235935955851,1.0
46,0.9999999625071405,1.0269152104854584,0.999999897268825,1.824013316631317,0.7192235935955851,1.0
47,0.9999999662229055,1.0420860648155212,0.9999999334077537,1.7687849760055543,0.7192235935955851,1.0
48,0.9999999662229055,1.0151651620864868,0.9999999711177718,1.751143741607666,0.7192235935955851,1.0
49,0.9999999799172901,1.0463252007961272,0.999999988804189,1.7299925446510316,0.7192235935955851,1.0
50,0.9999999980062639,1.0269151210784913,0.9999999924146973,1.8381224155426026,0.7192235935955851,1.0
51,0.9999999993714846,1.026915144920349,0.99999999879032,1.8381224155426026,0.7192235935955851,1.0
52,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
53,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
54,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
55,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
56,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
57,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
58,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
59,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
60,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
61,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
62,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
63,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
64,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
65,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
66,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
67,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
68,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
69,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
70,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
71,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
72,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
73,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
74,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
75,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
76,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
77,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
78,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
79,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
80,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
81,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
82,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
83,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
84,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
85,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
86,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
87,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
88,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
89,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
90,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
91,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
92,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
93,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
94,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
95,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
96,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
97,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
98,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
99,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
100,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
101,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
102,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
103,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
104,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
105,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
106,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
107,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
108,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
109,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
110,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
111,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
112,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
113,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
114,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
115,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
116,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
117,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
118,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
119,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
120,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
121,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
122,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
123,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
124,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
125,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
126,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
127,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
128,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
129,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
130,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
131,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
132,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
133,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
134,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
135,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
136,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
137,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
138,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
139,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
140,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
141,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
142,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
143,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
144,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
145,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
146,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
147,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
148,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
149,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
150,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
151,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
152,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
153,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
154,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
155,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
156,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
157,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
158,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
159,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
160,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955851,1.0
161,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955852,0.9999999999999994
162,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955852,0.9999999999999998
163,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235935955853,1.9999999999999976
164,1.0,1.02691507935524,1.0,1.8381224155426026,0.7192235944789543,3.2949736867564997e-16
165,1.0,1.02691507935524,1.0,1.8381224155426026,0.7583060259514095,0.8608058531117055
166,1.0,1.02691507935524,1.0,1.8381224155426026,0.7905693525160196,0.7458983116349491
167,1.0,1.02691507935524,1.0,1.8381224155426026,0.8024324654804259,0.7036472082878957
168,1.0,1.02691507935524,1.0,1.8381224155426026,0.8024324654804259,0.7036472082878957
169,1.0,1.02691507935524,1.0,1.8381224155426026,0.8264706376030171,0.5615528128088296
170,1.0,1.02691507935524,1.0,1.8381224155426026,0.8423292192132456,2.4142135623731065
171,1.0,1.02691507935524,1.0,1.8381224155426026,0.853226940326144,0.5227400035259817
172,1.0,1.02691507935524,1.0,1.8381224155426026,0.8836986044729109,0.38196601125010493
173,1.0,1.02691507935524,1.0,1.8381224155426026,0.8836986044729113,0.41421356237309526
174,1.0,1.02691507935524,1.0,1.8381224155426026,0.8836986044729113,0.4142135623730948
175,1.0,1.02691507935524,1.0,1.8381224155426026,0.8927529559925669,0.3819660112501052
176,1.0,1.02691507935524,1.0,1.8381224155426026,0.892752955992567,1.0000000117317598
177,1.0,1.02691507935524,1.0,1.8381224155426026,0.9001350498864064,2.6180339887498993
178,1.0,1.02691507935524,1.0,1.8381224155426026,0.9341483113768294,0.23453426684406478
179,1.0,1.02691507935524,1.0,1.8381224155426026,0.9999999999999998,2.618033988749894
180,1.0,1.02691507935524,1.0,1.8381224155426026,0.9999999999999998,0.6180339887498942
181,1.0,1.02691507935524,1.0,1.8381224155426026,0.9999999999999998,2.414213562373098
182,1.0,1.02691507935524,1.0,1.8381224155426026,1.0,0.0


==> data/ablation/Ablation_CornellDataset-A-GCN.csv <==
x y value
0 0 -0.02
1 0 -0.05
2 0 -0.02
3 0 -0.04
4 0 -0.03
0 1 -0.05
1 1 -0.02
2 1 0.01
3 1 -0.06
4 1 -0.06
0 2 -0.04
1 2 -0.04
2 2 0.13
3 2 0.19
4 2 0.00
0 3 0.01
1 3 -0.00
2 3 0.15
3 3 0.28
4 3 0.25
0 4 0.04
1 4 0.07
2 4 0.20
3 4 0.28
4 4 0.28


==> data/ablation/Ablation_CornellDataset-H-GCN-normH.csv <==
x y value
0 0 -0.02
1 0 0.00
2 0 -0.02
3 0 0.00
4 0 0.02
0 1 -0.01
1 1 0.02
2 1 0.06
3 1 0.18
4 1 0.14
0 2 -0.03
1 2 0.04
2 2 0.18
3 2 0.32
4 2 0.31
0 3 -0.02
1 3 0.08
2 3 0.30
3 3 0.32
4 3 0.34
0 4 -0.01
1 4 0.17
2 4 0.22
3 4 0.32
4 4 0.31


==> data/ablation/Ablation_TexasDataset-A-GCN.csv <==
x y value
0 0 0.04
1 0 0.05
2 0 0.08
3 0 0.05
4 0 0.05
0 1 0.04
1 1 0.04
2 1 0.09
3 1 0.05
4 1 0.02
0 2 0.08
1 2 0.07
2 2 0.12
3 2 0.22
4 2 0.08
0 3 0.01
1 3 0.03
2 3 0.17
3 3 0.24
4 3 0.28
0 4 0.02
1 4 0.06
2 4 0.26
3 4 0.29
4 4 0.29


==> data/ablation/Ablation_TexasDataset-H-GCN-normH.csv <==
x y value
0 0 -0.00
1 0 0.02
2 0 -0.01
3 0 0.03
4 0 0.04
0 1 -0.01
1 1 -0.01
2 1 0.00
3 1 0.04
4 1 0.06
0 2 -0.00
1 2 0.01
2 2 0.02
3 2 0.14
4 2 0.23
0 3 -0.02
1 3 0.02
2 3 0.03
3 3 0.26
4 3 0.28
0 4 0.01
1 4 0.01
2 4 0.05
3 4 0.27
4 4 0.28

